Complementing B\"uchi Automata with Ranker (Technical Report)

We present the tool Ranker for complementing B\"uchi automata (BAs). Ranker builds on our previous optimizations of rank-based BA complementation and pushes them even further using numerous heuristics to produce even smaller automata. Moreover, it contains novel optimizations of specialized constructions for complementing (i) inherently weak automata and (ii) semi-deterministic automata, all delivered in a robust tool. The optimizations significantly improve the usability of Ranker, as shown in an extensive experimental evaluation with real-world benchmarks, where Ranker produced in the majority of cases a strictly smaller complement than other state-of-the-art tools.

==> figs/compl-scheme.tikz <==
\begin{tikzpicture}[->,>=stealth,scale=1,transform shape,semithick]
\tikzstyle{every state}=[inner sep=3pt,minimum size=5pt]

  \tikzstyle{decision}=[draw, diamond, aspect=2, inner sep=1pt,fill=Orange!20]
  \tikzstyle{box}=[draw,rounded corners=2mm, inner sep=8pt,text width=3cm,align=center, node distance=1.3cm,fill=Orange!20]

  \node[box] (iw) {\textsf{inherently weak}};
  \node[box,below of=iw] (sd) {\textsf{semi-deterministic}};
  \node[box,below of=sd, node distance=1.45cm] (gen) {\textsf{general nondeterministic}};

  \node[fill=black,circle,inner sep=1pt,right of=sd, node distance=2cm] (join) {};
  \node[inner sep=1pt,right of=join, node distance=3mm] (join2) {};
  \node[decision,left of=sd, node distance=3cm] (type) {\textsf{type}};

  \node [scale=2.5] (iwacirc) at (iw.south east) {\textiwacircle};
  \node [scale=2.5] (sdcirc) at (sd.south east) {\textsdcircle};
  \node [scale=2.5] (gencirc) at (gen.south east) {\textgencircle};

  \node[right of=gen,text width=6.4cm, align=center, node distance=5cm] (gen-text) {
    \vbox{\scriptsize{\begin{itemize}
      \item Optimized Rank-based construction~\cite{HavlenaL2021,HavlenaLSTech21}
      \item Backoff: \spot~\cite{HavlenaL2021}
    \end{itemize}}}
  };

  \node[right of=iw,text width=6.4cm, align=center, node distance=5cm] (iw-text) {
    \vbox{\scriptsize{\begin{itemize}
      \item Miyano-Hayashi construction~\cite{Miyano84}
      \item Macrostates simulation-based pruning/saturation optimization (Sec.~\ref{sec:iw-sim-opt})
    \end{itemize}}}
  };

  \node[right of=sd,text width=6.4cm, align=center, node distance=5cm] (sd-text) {
    \vbox{\scriptsize{\begin{itemize}
      \item \ncsblazy construction~\cite{ChenHLLTTZ18}
      \item \ncsbmaxrank construction (Sec.~\ref{sec:ncsb-maxrank})
      \item Optimized Rank-based construction~\cite{HavlenaL2021,HavlenaLSTech21}
    \end{itemize}}}
  };

  \draw[->] (type.north) |- (iw.west);
  \draw[->] (type.east) -- (sd.west);
  \draw[->] (type.south) |- (gen.west);
  \draw[->] ([xshift=-4mm]type.west) -- (type.west);

  \draw[-] (sd.east) -- (join);
  \draw[-] (iw.east) -| (join);
  \draw[-] (gen.east) -| (join);
  \draw[->] (join) -- (join2);

  \begin{pgfonlayer}{background}
    \draw[-,dashed,rectangle,fill=Yellow!20,draw=black!70,rounded corners=5pt,inner sep=2pt]
      ([xshift=-2mm]iw.west) |- ([yshift=-3mm]iw-text.north) -| ([xshift=-4mm,yshift=3mm]iw-text.south east) -| ([xshift=-2mm]iw.north west);
    \draw[-,dashed,rectangle,fill=Yellow!20,draw=black!70,rounded corners=5pt,inner sep=2pt]
      ([xshift=-2mm]sd.west) |- ([yshift=-3mm]sd-text.north) -| ([xshift=-4mm,yshift=3mm]sd-text.south east) -| ([xshift=-2mm]sd.north west);
    \draw[-,dashed,rectangle,fill=Yellow!20,draw=black!70,rounded corners=5pt,inner sep=2pt]
      ([xshift=-2mm]gen.west) |- ([yshift=0mm]gen-text.north) -| ([xshift=-4mm,yshift=0mm]gen-text.south east) -| ([xshift=-2mm]gen.north west);
    % \draw[-,dashed,rectangle,fill=Yellow!30,draw=black!70,rounded corners=5pt,inner sep=10pt]
    %   ([xshift=-3mm]s0.west) |- ([yshift=3mm]s4.north) -| ([xshift=3mm,yshift=-3mm]s5.south east) -| ([xshift=3mm]s3.east) |- ([yshift=3mm]s3.north) -|
    %   ([xshift=-3mm,yshift=-3mm]s3.south west) -| ([xshift=-3mm]s0.north west);
  \end{pgfonlayer}

\end{tikzpicture}


==> figs/ranker-architecture-alt.tikz <==
\begin{tikzpicture}[->,>=stealth,scale=1,transform shape,semithick]
\tikzstyle{every state}=[inner sep=3pt,minimum size=5pt]

  \tikzstyle{decision}=[draw, diamond, aspect=2, inner sep=1pt,fill=Yellow!50]
  \tikzstyle{box}=[draw,rounded corners=2mm, inner sep=8pt,text width=2cm,align=center, node distance=4cm,fill=Orange!20]

  \node[box] (pre) {\textsf{preprocessing}};
  %\node[box, right of=pre, xshift=5mm, yshift=-30mm, above of=pre] (comp1) {\textsf{complement}};
  \node[box, right of=pre, xshift=5mm, yshift=0mm] (comp2) {\textsf{complement}};
  %\node[box, right of=pre, node distance=7cm, text width=1.5cm,inner sep=3pt] (min) {\textsf{keep smallest}};
  \node[box, right of=comp2] (post) {\textsf{postprocessing}};
  %\node[fill=black,circle,inner sep=1pt,right of=pre,node distance=2cm] (join) {};

  \node [scale=2.5] (precirc) at (pre.south east) {\textprecircle};
  \node [scale=2.5] (postcirc) at (post.south east) {\textpostcircle};

  \node[above of=pre,text width=3.5cm, align=center, node distance=1.2cm, xshift=0mm] (pre-text) {
    \vbox{\scriptsize{\begin{itemize}
      \item features settings
      \item deelevatorization \cite{HavlenaLSTech21}
      \item simulation reduction
      \item $\accstates$/$\acctrans$ saturation
    \end{itemize}}}
  };

  \node[above of=comp2,text width=3.0cm, align=center, node distance=1cm, xshift=0mm] (comp-text) {
    \vbox{\scriptsize{\begin{itemize}
      \item various complementation approaches (Fig.~\ref{fig:compl-scheme})
    \end{itemize}}}
  };

  \node[above of=post,text width=3.5cm, align=center, node distance=1.0cm, xshift=0mm] (post-text) {
    \vbox{\scriptsize{\begin{itemize}
      \item automaton triming
      \item simulation reduction
    \end{itemize}}}
  };

  \draw[->] (pre.east) -- node[above,xshift=0mm] {\textsf{(T)BA}} (comp2.west);
  %\draw[-] (join) |- node[above,xshift=5mm] {\textsf{TBA}} (comp1.west);
  %\draw[-] (join) |- node[above,xshift=5mm] {\textsf{BA}} (comp2.west);
  %\draw[-] (comp1.east) -| (min.north);
  %\draw[-] (comp2.east) -| (min.south);
  %\draw[-] (min) -- (post.west);
  \draw[->] (comp2.east) -- (post.west);
  \draw[->] ([xshift=-6mm]pre.west) -- (pre.west);
  \draw[->] (post.east) -- ([xshift=6mm]post.east);
  \draw[->] (pre.south) |- node[above, xshift=22mm] {\textsf{features} \scalebox{2.0}{\textfeatcircle}} ([yshift=-10mm]comp2.south) -- (comp2.south);

  \begin{pgfonlayer}{background}
    \draw[-,dashed,rectangle,fill=Yellow!20,draw=black!70,rounded corners=5pt,inner sep=2pt]
      ([xshift=-4mm]pre.west) |- ([yshift=-2mm]pre-text.north) -| ([xshift=4mm,yshift=0mm]pre.east) |- ([yshift=-2mm]pre.south west) -| ([xshift=-4mm]pre.west);
    \draw[-,dashed,rectangle,fill=Yellow!20,draw=black!70,rounded corners=5pt,inner sep=2pt]
      ([xshift=-2mm]comp2.west) |- ([yshift=-2mm]comp-text.north) -| ([xshift=2mm,yshift=0mm]comp2.east) |- ([yshift=-2mm]comp2.south) -| ([xshift=-2mm]comp2.west);
    \draw[-,dashed,rectangle,fill=Yellow!20,draw=black!70,rounded corners=5pt,inner sep=2pt]
      ([xshift=-4mm]post.west) |- ([yshift=-2mm]post-text.north) -| ([xshift=4mm,yshift=0mm]post.east) |- ([yshift=-2mm]post.south west) -| ([xshift=-4mm]post.west);
  \end{pgfonlayer}

\end{tikzpicture}


==> figs/ranker-architecture.tikz <==
\begin{tikzpicture}[->,>=stealth,scale=1,transform shape,semithick]
\tikzstyle{every state}=[inner sep=3pt,minimum size=5pt]

  \tikzstyle{decision}=[draw, diamond, aspect=2, inner sep=1pt,fill=Yellow!50]
  \tikzstyle{box}=[draw,rounded corners=2mm, inner sep=8pt,text width=2cm,align=center, node distance=4cm,fill=Orange!20]

  \node[box] (pre) {\textsf{preprocessing}};
  \node[box, right of=pre, xshift=5mm, yshift=-30mm, above of=pre] (comp1) {\textsf{complement}};
  \node[box, right of=pre, xshift=5mm, yshift=30mm, below of=pre] (comp2) {\textsf{complement}};
  \node[box, right of=pre, node distance=7cm, text width=1.5cm,inner sep=3pt] (min) {\textsf{keep smallest}};
  \node[box, node distance=2.7cm, right of=min] (post) {\textsf{postprocessing}};
  \node[fill=black,circle,inner sep=1pt,right of=pre,node distance=2cm] (join) {};

  \node[above of=pre,text width=3.5cm, align=center, node distance=1.5cm, xshift=0mm] (pre-text) {
    \vbox{\scriptsize{\begin{itemize}
      \item features settings
      \item deelevatorization \cite{HavlenaLSTech21}
      \item simulation reduction
      \item accepting states/tran\-si\-tions saturation
    \end{itemize}}}
  };

  \node[above of=comp1,text width=3.0cm, align=center, node distance=1cm, xshift=0mm] (comp-text) {
    \vbox{\scriptsize{\begin{itemize}
      \item various complementation approaches (Fig.~\ref{fig:compl-scheme})
    \end{itemize}}}
  };

  \node[above of=post,text width=3.5cm, align=center, node distance=1.0cm, xshift=0mm] (post-text) {
    \vbox{\scriptsize{\begin{itemize}
      \item automaton triming
      \item simulation reduction
    \end{itemize}}}
  };

  \draw[-] (pre.east) -- (join);
  \draw[-] (join) |- node[above,xshift=5mm] {\textsf{TBA}} (comp1.west);
  \draw[-] (join) |- node[above,xshift=5mm] {\textsf{BA}} (comp2.west);
  \draw[-] (comp1.east) -| (min.north);
  \draw[-] (comp2.east) -| (min.south);
  \draw[-] (min) -- (post.west);
  \draw[-] ([xshift=-6mm]pre.west) -- (pre.west);
  \draw[-] (post.east) -- ([xshift=6mm]post.east);

  \begin{pgfonlayer}{background}
    \draw[-,dashed,rectangle,fill=Yellow!20,draw=black!70,rounded corners=5pt,inner sep=2pt]
      ([xshift=-4mm]pre.west) |- ([yshift=-2mm]pre-text.north) -| ([xshift=4mm,yshift=0mm]pre.east) |- ([yshift=-2mm]pre.south west) -| ([xshift=-4mm]pre.west);
    \draw[-,dashed,rectangle,fill=Yellow!20,draw=black!70,rounded corners=5pt,inner sep=2pt]
      ([xshift=-2mm]comp2.west) |- ([yshift=-2mm]comp-text.north) -| ([xshift=2mm,yshift=0mm]comp2.east) |- ([yshift=-2mm]comp2.south) -| ([xshift=-2mm]comp2.west);
    \draw[-,dashed,rectangle,fill=Yellow!20,draw=black!70,rounded corners=5pt,inner sep=2pt]
      ([xshift=-4mm]post.west) |- ([yshift=-2mm]post-text.north) -| ([xshift=4mm,yshift=0mm]post.east) |- ([yshift=-2mm]post.south west) -| ([xshift=-4mm]post.west);
  \end{pgfonlayer}

\end{tikzpicture}

